NeuralMPS: Non-Lambertian Multispectral Photometric Stereo via Spectral Reflectance Decomposition

Multispectral photometric stereo(MPS) aims at recovering the surface normal of a scene from a single-shot multispectral image captured under multispectral illuminations. Existing MPS methods adopt the Lambertian reflectance model to make the problem tractable, but it greatly limits their application to real-world surfaces. In this paper, we propose a deep neural network named NeuralMPS to solve the MPS problem under general non-Lambertian spectral reflectances. Specifically, we present a spectral reflectance decomposition(SRD) model to disentangle the spectral reflectance into geometric components and spectral components. With this decomposition, we show that the MPS problem for surfaces with a uniform material is equivalent to the conventional photometric stereo(CPS) with unknown light intensities. In this way, NeuralMPS reduces the difficulty of the non-Lambertian MPS problem by leveraging the well-studied non-Lambertian CPS methods. Experiments on both synthetic and real-world scenes demonstrate the effectiveness of our method.

==> fig6/materials.txt <==
aurora_white
cm_toxic_green
colodur_connemara_4c
satin_gold
paper_green
acrylic_felt_pink
satin_white
acrylic_felt_purple
laika_ceiling_paint_18_gray
acrylic_felt_yellow
colodur_kalahari_2a
acrylic_felt_white
spectralon
cg_sunflower
ilm_l3_37_matte
paper_white
cardboard
paper_blue
satin_purple
chm_mint
leaf_maple
acrylic_felt_orange
colodur_azure_4e
satin_blue
satin_rosaline
acrylic_felt_green
ilm_solo_millennium_falcon
cm_white
colodur_napoli_4f
paper_red
paper_yellow


==> fig6/objs.txt <==
chm_orange
acrylic_felt_green
acrylic_felt_orange
acrylic_felt_pink
acrylic_felt_purple
acrylic_felt_white
acrylic_felt_yellow
aurora_white
cardboard
cc_amber_citrine
cc_blue_agat
cc_green_malachite
cc_ibiza_sunset
cc_iris_purple_gem
cc_nothern_aurora
cg_sunflower
chm_light_blue
chm_mint
cm_military_green
cm_toxic_green
cm_white
colodur_azure_4e
colodur_connemara_4c
colodur_kalahari_2a
colodur_napoli_4f
ilm_l3_37_dark_green
ilm_l3_37_matte
ilm_l3_37_metallic
ilm_solo_millennium_falcon
ilm_solo_m_68
irid_flake_paint1
irid_flake_paint1_fine
irid_flake_paint2
laika_ceiling_paint_18_gray
leaf_maple
paper_blue
paper_green
paper_red
paper_white
paper_yellow
satin_blue
satin_gold
satin_purple
satin_rosaline
satin_white
spectralon
vch_dragon_eye_red
vch_frozen_amethyst
vch_golden_yellow
vch_silk_blue
vch_ultra_pink

